Reduced Basis method for finite volume simulations of parabolic PDEs applied to porous media flows

In the context of underground gas storage (of CO2 typically) in saline aquifers, numerical simulation is a highly valuable tool to evaluate the impact of the uncertainties of various model parameters and to optimize, e.g., injection-production scenarios. For this purpose, finite volume approximations of Darcy's parabolic model for flows in porous media are usually run many times, for many values of parameters like permeability and porosity, at costly computational efforts. We study the relevance of reduced basis methods as a way to lower the overall simulation cost of multi-point finite volume approximations to Darcy's parabolic model for flows in porous media for different values of the parameters such as permeability. We aim to quickly evaluate any linear form (or quantity of interest) of the pressure for many parameter values. To this end, we construct reduced bases by a standard POD-Greedy algorithm. Our POD-Greedy algorithm uses two new goal-oriented error estimators designed from a discrete space-time energy norm independent of the parameter. We provide some numerical experiments that validate the efficiency of the proposed estimators.

==> Figures/EIMRelativeError3DT200.txt <==
M     error           relativeError
1    0.0128579       0.020861
2   1.25644e-06      1.18477e-06
3    1.63836e-09     1.06541e-09
4    6.86198e-10      2.71561e-10
5     1.62712e-11      2.73921e-11
6   5.85447e-14      2.59548e-14
7     5.8705e-14       2.42674e-14
8    4.29889e-15       5.54878e-15
9     1.04137e-15      2.36887e-15
10     8.88178e-16      4.91182e-16




==> Figures/EIMRelativeError3D_SPF1.txt <==
M    error           relativeError
1    2.31318e-06      1.33716e-06
2    2.31318e-06      1.20421e-06
3    2.13014e-07      1.14276e-06
4    2.13011e-07      1.13237e-06
5    2.13629e-08      1.72504e-07
6    1.00188e-08      3.40083e-08
7    1.53252e-08      4.32678e-08
8    7.66745e-09      1.37296e-08
9    1.51119e-09      1.07176e-09
10    5.02451e-10      1.02276e-09
11    5.02475e-10      5.17502e-10
12    5.07182e-10      2.77993e-10
13    3.42095e-12      2.04682e-11
14    5.77185e-12      8.57206e-12
15    8.82646e-14      1.78075e-12
16    4.89271e-14      3.00593e-14
17    4.89271e-14      2.61914e-14
18    2.57109e-14      2.49934e-14
19    8.37091e-15      1.34047e-14
20    6.47359e-15      5.64953e-15
20    6.47359e-15      5.64953e-15


==> Figures/EIMRelativeErrorUnstr6T200.txt <==
M     error           relativeError
1    1.06957e-09      0.000200784
2    6.99812e-12      3.20445e-07
3    9.72079e-17      2.19774e-11
4    8.10749e-19      5.36819e-14
5    4.47425e-19      2.2858e-14
6    1.2409e-19      7.68425e-15
7    1.2409e-19      7.11649e-15
8    2.492e-20      4.14553e-15
9    1.95124e-20      2.16891e-15
10    1.38702e-20      8.77315e-16


==> Figures/PODOrthoProj.txt <==
n     error           relativeError        Nstar
1    5.54051e-05      1.19698e-12          20
2    4.76588e-05      1.02957e-12
3    6.02659e-05      1.30192e-12
4    6.26496e-05      1.35342e-12
5     6.05446e-05     1.30794e-12
6     5.47126e-05     1.18196e-12
7    5.21336e-05      1.12557e-12
8     5.48915e-05     1.18245e-12
9    4.67079e-05      1.00508e-12
10    5.43769e-05     1.16947e-12
11    6.3106e-05      1.35682e-12
12    6.12109e-05     1.31587e-12
13    4.77096e-05     1.02552e-12
14    5.40568e-05     1.16187e-12
15    5.03934e-05     1.08307e-12
16    5.7603e-05      1.23795e-12
17    6.5315e-05      1.40362e-12
18    4.09966e-05     8.80972e-13
19    5.41718e-05     1.16404e-12
20    5.34705e-05     1.14891e-12




nbOfTruncatedColumn= 14
ZTGZ is the identity
nbOfTruncatedColumn= 14
ZTZ is the identity

// we test Linf of P^k-Z*ZT*G*P^k
i= 0
Gramschmidt with G: Linf = 2.205926437e-06 LinfRel= 4.765732616e-14
Gramschmidt with Id:  LinfI = 2.412220113e-07 LinfRelI= 5.211414069e-15

i= 1
Gramschmidt with G: Linf = 3.105763032e-06 LinfRel= 6.709377322e-14
Gramschmidt with Id:  LinfI = 3.048349573e-07 LinfRelI= 6.585347074e-15

i= 2
Gramschmidt with G: Linf = 1.996012851e-05 LinfRel= 4.311984647e-13
Gramschmidt with Id:  LinfI = 3.986719094e-06 LinfRelI= 8.612505432e-14

i= 3
Gramschmidt with G: Linf = 2.340973394e-05 LinfRel= 5.057202291e-13
Gramschmidt with Id:  LinfI = 3.057728736e-05 LinfRelI= 6.60560808e-13

i= 4
Gramschmidt with G: Linf = 3.36303734e-05 LinfRel= 7.265165534e-13
Gramschmidt with Id:  LinfI = 8.853974202e-05 LinfRelI= 1.912722986e-12

i= 5
Gramschmidt with G: Linf = 6.244219497e-05 LinfRel= 1.348937921e-12
Gramschmidt with Id:  LinfI = 8.371316039e-05 LinfRelI= 1.808454308e-12

i= 6
Gramschmidt with G: Linf = 5.830296893e-05 LinfRel= 1.258768188e-12
Gramschmidt with Id:  LinfI = 4.595989287e-05 LinfRelI= 9.922796752e-13

i= 7
Gramschmidt with G: Linf = 7.09175624e-05 LinfRel= 1.527681732e-12
Gramschmidt with Id:  LinfI = 9.759589614e-05 LinfRelI= 2.10237722e-12

i= 8
Gramschmidt with G: Linf = 3.583424977e-05 LinfRel= 7.710926362e-13
Gramschmidt with Id:  LinfI = 1.334418255e-05 LinfRelI= 2.871443093e-13

i= 9
Gramschmidt with G: Linf = 2.263180143e-05 LinfRel= 4.867364643e-13
Gramschmidt with Id:  LinfI = 4.11965666e-05 LinfRelI= 8.860042022e-13

i= 10
Gramschmidt with G: Linf = 4.419070543e-05 LinfRel= 9.501317398e-13
Gramschmidt with Id:  LinfI = 1.450671493e-05 LinfRelI= 3.119047357e-13

i= 11
Gramschmidt with G: Linf = 5.186848716e-05 LinfRel= 1.11503174e-12
Gramschmidt with Id:  LinfI = 6.058324971e-06 LinfRelI= 1.302375489e-13

i= 12
Gramschmidt with G: Linf = 3.797020864e-05 LinfRel= 8.161734794e-13
Gramschmidt with Id:  LinfI = 3.567424187e-06 LinfRelI= 7.668214412e-14

i= 13
Gramschmidt with G: Linf = 1.6637106e-05 LinfRel= 3.575897802e-13
Gramschmidt with Id:  LinfI = 3.158679078e-06 LinfRelI= 6.789109583e-14

i= 14
Gramschmidt with G: Linf = 8.026987514e-05 LinfRel= 1.725176447e-12
Gramschmidt with Id:  LinfI = 1.990285932e-05 LinfRelI= 4.277562918e-13

i= 15
Gramschmidt with G: Linf = 7.946616911e-05 LinfRel= 1.707810652e-12
Gramschmidt with Id:  LinfI = 2.261045745e-05 LinfRelI= 4.859222549e-13

i= 16
Gramschmidt with G: Linf = 1.1660279e-05 LinfRel= 2.505788486e-13
Gramschmidt with Id:  LinfI = 2.27729704e-05 LinfRelI= 4.893900652e-13

i= 17
Gramschmidt with G: Linf = 9.281671293e-05 LinfRel= 1.994529884e-12
Gramschmidt with Id:  LinfI = 4.481219321e-05 LinfRelI= 9.629651351e-13

i= 18
Gramschmidt with G: Linf = 1.441821127e-05 LinfRel= 3.098169738e-13
Gramschmidt with Id:  LinfI = 5.473648184e-05 LinfRelI= 1.176171638e-12

i= 19
Gramschmidt with G: Linf = 3.377629176e-05 LinfRel= 7.257476938e-13
Gramschmidt with Id:  LinfI = 1.63189211e-05 LinfRelI= 3.506429728e-13

// we test Linf of Z.col(i)-Z*ZT*G*Z.col(i)
With G: for col i=  0 error= 5.713524171e-14 relative error= 5.069551745e-14
With G: for col i=  1 error= 5.01657505e-12 relative error= 1.315815958e-14
With G: for col i=  2 error= 4.828731687e-12 relative error= 6.082358766e-15
With G: for col i=  3 error= 4.15513389e-12 relative error= 6.00093893e-15
With G: for col i=  4 error= 2.571767365e-12 relative error= 5.519528128e-15
With G: for col i=  5 error= 4.346001601e-12 relative error= 5.224471391e-15
With G: for col i=  6 error= 3.07272764e-12 relative error= 9.797161432e-15
With G: for col i=  7 error= 4.388095064e-12 relative error= 5.034411811e-15
With G: for col i=  8 error= 4.371805545e-12 relative error= 4.82918032e-15
With G: for col i=  9 error= 2.247684858e-12 relative error= 6.903045514e-15
With G: for col i=  10 error= 3.217662684e-12 relative error= 5.279870406e-15
With G: for col i=  11 error= 3.539916413e-12 relative error= 9.037354926e-15
With G: for col i=  12 error= 1.731147876e-12 relative error= 3.419424511e-15
With G: for col i=  13 error= 2.296024643e-12 relative error= 4.446115526e-15

With Id: for col i=  0 error= 9.265591501e-17 relative error= 6.483771416e-15
With Id: for col i=  1 error= 1.311172856e-16 relative error= 3.610035018e-15
With Id: for col i=  2 error= 6.035902784e-16 relative error= 8.953595502e-15
With Id: for col i=  3 error= 6.37371117e-16 relative error= 4.256156348e-15
With Id: for col i=  4 error= 2.519318448e-16 relative error= 5.041441618e-15
With Id: for col i=  5 error= 1.1553108e-15 relative error= 6.044073539e-15
With Id: for col i=  6 error= 4.937832035e-16 relative error= 4.664051462e-15
With Id: for col i=  7 error= 5.659665042e-16 relative error= 2.75784095e-15
With Id: for col i=  8 error= 4.98460718e-16 relative error= 3.098606359e-15
With Id: for col i=  9 error= 4.972933213e-16 relative error= 4.373645604e-15
With Id: for col i=  10 error= 4.022372127e-16 relative error= 4.384159611e-15
With Id: for col i=  11 error= 3.224403364e-16 relative error= 3.718184711e-15
With Id: for col i=  12 error= 3.367773137e-16 relative error= 2.187419721e-15
With Id: for col i=  13 error= 2.961607998e-16 relative error= 4.863452473e-15









==> Figures/Permeabilities3D.txt <==
k1       k2

6.9213e-13        6.14845e-17

6.06875e-13        3.95257e-16

8.1592e-13        2.48372e-17

2.16383e-13        3.43921e-16

1.89572e-13        1.28215e-16

3.00191e-13        1.81026e-16

2.31624e-13        1.06366e-16

8.95839e-13        6.79814e-16

4.32227e-13        2.72016e-16

1.38549e-13        1.63658e-16

1.03825e-13        3.06037e-17

1.37161e-13        4.05839e-16

1.43443e-13        6.33707e-17

1.34831e-13        1.65051e-17

9.97527e-13        2.73221e-17

3.25786e-13        4.76677e-16

4.09864e-13        3.90898e-17

4.34063e-13        1.11834e-16

3.1159e-13        8.82165e-16

1.96118e-13        3.48912e-16

3.36314e-13        3.46599e-16

2.51321e-13        6.06819e-16

1.92006e-13        5.06893e-17

6.4228e-13        6.88736e-16

1.17424e-13        7.9187e-16

3.35734e-13        1.48632e-17

1.55673e-13        2.12058e-16

7.76663e-13        4.98639e-17

1.15923e-13        1.09659e-17

2.86881e-13        1.33719e-17

1.73093e-13        8.73511e-16

7.98377e-13        5.03315e-16

1.84785e-13        1.20094e-16

2.3725e-13        3.31511e-16

3.25488e-13        2.16495e-16

3.401e-13        1.19829e-17

2.73929e-13        7.30584e-16

8.52727e-13        2.76633e-16

1.92439e-13        2.99964e-16

4.36495e-13        5.10619e-17

4.87373e-13        2.14757e-17

2.75489e-13        5.75639e-16

6.7484e-13        4.57798e-17

1.69421e-13        6.11991e-16

2.24058e-13        2.36233e-16

9.04624e-13        1.50411e-16

4.5426e-13        5.21618e-16

2.75144e-13        7.04595e-16

2.50286e-13        4.26122e-16

4.83302e-13        6.63658e-16

3.03732e-13        2.70178e-17

8.91769e-13        6.9224e-16

1.40495e-13        5.78262e-16

4.37603e-13        7.30982e-17

4.16482e-13        3.64854e-17

6.10945e-13        4.12018e-17

2.7992e-13        2.83278e-17

1.54004e-13        3.56837e-17

3.60117e-13        6.80773e-17

1.47777e-13        6.5104e-16

1.26815e-13        1.78711e-17

3.12928e-13        3.31857e-16

9.65499e-13        7.41324e-16

4.83554e-13        5.83951e-17

5.62045e-13        5.46169e-17

1.96861e-13        2.91422e-17

3.84139e-13        3.08195e-17

1.42033e-13        2.91271e-16

1.33498e-13        3.86314e-16

1.45916e-13        3.09131e-16

1.18722e-13        7.94709e-16

1.12857e-13        1.1044e-16

1.50041e-13        3.02082e-17

6.27766e-13        2.9195e-16

4.53486e-13        8.60618e-16

4.35972e-13        3.30727e-16

1.24017e-13        1.86125e-17

3.31291e-13        1.43372e-17

1.17464e-13        2.56632e-17

2.89348e-13        4.35868e-16

3.74385e-13        3.2446e-16

1.12704e-13        2.0683e-17

9.99985e-13        2.56246e-17

7.76168e-13        1.78212e-17

9.94945e-13        1.28267e-17

7.42232e-13        1.39527e-17

1.00963e-13        7.01679e-16

3.92547e-13        2.2948e-17

1.4559e-13        6.07268e-17

8.18515e-13        4.35903e-16

2.2861e-13        1.27342e-16

3.79691e-13        8.03807e-17

4.86841e-13        1.58227e-17

3.39475e-13        3.2703e-16

2.01509e-13        9.64844e-16

3.77547e-13        5.69151e-16

5.59512e-13        1.81059e-16

1.08498e-13        3.13044e-16

6.81143e-13        7.09174e-16

7.46915e-13        4.59277e-16



==> Figures/RelativeOrthoProjError.txt <==
n     error           relativeError     Nstar       Npr
1    3.11553e-05       6.73086e-13       20         127
2    2.66712e-05        5.76178e-13
3    3.7218e-05         8.0402e-13
4    3.46312e-05        7.48138e-13
5   3.50254e-05         7.56654e-13
6    3.57549e-05        7.72412e-13
7     2.82829e-05       6.10631e-13
8    3.14601e-05        6.77702e-13
9     3.30568e-05       7.11327e-13
10    4.2188e-05        9.07326e-13
11    4.3693e-05        9.39431e-13
12     3.52943e-05      7.58732e-13
13    3.61213e-05       7.76432e-13
14     3.11597e-05      6.69732e-13
15   2.8471e-05         6.11904e-13
16   4.11626e-05        8.84627e-13
17    4.3289e-05        9.30279e-13
18     3.23243e-05      6.94615e-13
19    3.10091e-05       6.6632e-13
20   3.06903e-05        6.5944e-13

==> Figures/dualErrorWithQOI.txt <==
Ndu     error      
10  6.29682e-10
18   5.66221e-11
30  4.05667e-12
42 9.55507e-13
55  1.97113e-13
68   5.71007e-14
83   5.18678e-15
97   2.1316e-15


==> Figures/dualErrorWithQOIMod.txt <==
Ndu     error      
10  5.85299e-07
18    5.26311e-08
30 3.77074e-09 
42 8.88159e-10 
55 1.8322e-10  
68  5.3076e-11
83  4.8212e-12
97   1.98136e-12

